Unsolvability and Beyond in Many-To-Many Non-Bipartite Stable Matching

We study the Stable Fixtures problem, a many-to-many generalisation of the classical non-bipartite Stable Roommates matching problem. Building on the foundational work of Tan on stable partitions, we extend his results to this significantly more general setting and develop a rich framework for understanding stable structures. Our main contribution, the notion of a generalised stable partition (GSP), not only characterises the solution space but also serves as a versatile tool for ordinal preference systems with capacity constraints. We show that a GSP can be computed efficiently and can provide an elegant representation of key aspects of a preference system. Leveraging a connection to stable half-matchings, we also establish an analogous Rural Hospitals Theorem for stable half-matchings and GSPs, and connect our results to recent work on near-feasible matchings, providing a simpler algorithm and tighter analysis. Our work also addresses the computational challenges of finding optimal stable half-matchings and GSPs, presenting a flexible integer linear programming model for various objectives. Beyond theoretical insights, we conduct the first empirical analysis of random Stable Fixtures instances. Our work unifies and extends classical and recent perspectives on stability in non-bipartite stable matching and establishes new tools and techniques for stable matchings and their applications.

==> data/costegal.txt <==
n c0 c1 c2 c3 c4
2 2.0 2.0 2.0 2.0 2.0
4 6.3075 6.3075 13.514 24.0 24.0
6 12.2 26.4605 43.664 63.6235 90.0
8 19.362 42.4895 101.782 175.585 224.0
10 27.4195 100.2055 195.7255 308.2875 450.0
12 36.752 133.9835 334.4595 584.22 792.0
14 47.1175 247.444 526.4305 863.5445 1274.0
16 58.415 305.4185 781.03 1375.5625 1920.0
18 70.1175 491.2645 1102.795 1854.0935 2754.0
20 82.753 580.047 1505.108 2675.6665 3800.0
22 96.4685 859.1825 1997.0175 3403.3025 5082.0
24 110.8795 982.766 2583.258 4613.081 6624.0
26 124.0735 1366.7125 3268.6455 5637.6625 8450.0
28 139.903 1533.576 4071.101 7302.499 10584.0
30 156.934 2049.7065 4993.3075 8682.1319999 13050.0
32 171.98745519713262 2260.5026881720432 6045.683123877918 10874.936265709157 15872.0

==> data/coststable.txt <==
n c0 c1 c2 c3 c4
2 2.0 2.0 2.0 2.0 2.0
4 6.3255 6.3255 13.539 24.0 24.0
6 12.3335 26.583 43.766 63.674 90.0
8 19.644 42.7445 102.0325 175.6535 224.0
10 27.9125 100.6825 196.2 308.4695 450.0
12 37.409 134.582 335.08 584.4725 792.0
14 47.9465 248.3 527.329 864.044 1274.0
16 59.3975 306.372 782.2465 1376.1465 1920.0
18 71.339 492.5885 1103.9699998 1854.9235 2754.0
20 84.2085 581.6324999000001 1506.7234999 2676.6835 3800.0
22 98.1295 860.9615 1998.8605 3404.6059998 5082.0
24 112.4465 984.855 2585.3020001 4614.3645 6624.0
26 126.1205 1368.8885001 3271.3934999000003 5639.8654996 8450.0
28 141.8495 1535.9095002 4074.358 7304.651 10584.0
30 158.9825 2052.8240001 4996.825 8684.4314998 13050.0
32 174.36964285714285 2264.3374998214285 6049.725892857143 10877.853570892856 15872.0

==> data/oddagents.txt <==
n c0 c1 c2 c3 c4
2 0.0 0.0 0.0 0.0 0.0
4 0.117 0.117 0.0 0.0 0.0
6 0.268 0.27 0.251 0.141 0.0
8 0.35 0.311 0.377 0.223 0.0
10 0.568 0.579 0.568 0.507 0.0
12 0.566 0.647 0.694 0.476 0.0
14 0.806 0.726 0.829 0.742 0.0
16 0.976 0.901 0.982 0.873 0.0
18 0.944 0.935 1.089 1.08 0.0
20 1.087 1.153 1.202 1.132 0.0
22 1.183 1.147 1.399 1.324 0.0
24 1.353 1.155 1.428 1.481 0.0
26 1.507 1.329 1.556 1.612 0.0
28 1.697 1.377 1.549 1.683 0.0
30 1.843 1.425 1.749 1.691 0.0
32 1.9071428571428573 1.6535714285714285 1.8875 2.1660714285714286 0.0

==> data/oddcycles.txt <==
n c0 c1 c2 c3 c4
2 0.0 0.0 0.0 0.0 0.0
4 0.039 0.039 0.0 0.0 0.0
6 0.086 0.086 0.081 0.047 0.0
8 0.108 0.097 0.119 0.069 0.0
10 0.162 0.175 0.168 0.153 0.0
12 0.166 0.185 0.206 0.138 0.0
14 0.222 0.204 0.235 0.214 0.0
16 0.268 0.249 0.27 0.235 0.0
18 0.252 0.251 0.293 0.286 0.0
20 0.269 0.299 0.314 0.292 0.0
22 0.301 0.299 0.349 0.342 0.0
24 0.339 0.301 0.356 0.365 0.0
26 0.351 0.333 0.394 0.394 0.0
28 0.401 0.347 0.387 0.403 0.0
30 0.431 0.341 0.417 0.401 0.0
32 0.42857142857142855 0.39285714285714285 0.4375 0.48392857142857143 0.0

==> data/solv.txt <==
n c0 c1 c2 c3 c4
2 1.0 1.0 1.0 1.0 1.0
4 0.961 0.961 1.0 1.0 1.0
6 0.925 0.916 0.921 0.954 1.0
8 0.919 0.912 0.893 0.935 1.0
10 0.877 0.858 0.848 0.853 1.0
12 0.88 0.862 0.828 0.871 1.0
14 0.855 0.856 0.805 0.806 1.0
16 0.832 0.842 0.799 0.785 1.0
18 0.847 0.838 0.764 0.744 1.0
20 0.842 0.817 0.776 0.741 1.0
22 0.827 0.827 0.751 0.706 1.0
24 0.801 0.829 0.761 0.685 1.0
26 0.801 0.813 0.751 0.675 1.0
28 0.78 0.808 0.764 0.659 1.0
30 0.771 0.818 0.75 0.672 1.0
32 0.7714285714285715 0.7928571428571428 0.7428571428571429 0.6071428571428571 1.0

==> data/timingegal.txt <==
n c0 c1 c2 c3 c4
2 0.00064 0.0008399999999999999 0.0008 0.0009400000000000001 0.00064
4 0.00152 0.0015400000000000001 0.00149 0.00136 0.0014199999999999998
6 0.00283 0.00294 0.003 0.00304 0.00246
8 0.0048200000000000005 0.00881 0.00538 0.004730000000000001 0.00442
10 0.008960000000000001 0.05702 0.018170000000000002 0.009779999999999999 0.0076100000000000004
12 0.018949999999999998 0.29875 0.12510000000000002 0.01875 0.01774
14 0.02496 1.12523 0.52667 0.02548 0.02248
16 0.017550899999999998 3.8326554 2.0478093 0.0176768 0.014180499999999999
18 0.0274594 10.623890300000001 5.728153900000001 0.1206692 0.021596499999999998
20 0.030181799999999998 25.3693917 15.7477031 0.1391467 0.023454799999999998
22 0.035628499999999994 47.2372503 31.7877958 1.1348445 0.0259117
24 0.046131899999999997 68.9811261 47.830141499999996 1.5781805999999998 0.031612299999999996
26 0.0614556 128.0575945 82.85057760000001 6.7139996 0.038688400000000005
28 0.09641200000000001 244.06623430000002 152.180017 8.6873439 0.0463216
30 0.1576907 440.2187806 279.98927990000004 22.966171600000003 0.0546999
32 0.2555431899641577 661.3191360215053 589.0150342908438 25.807814901256734 0.06443267504488331

==> data/timingstable.txt <==
n c0 c1 c2 c3 c4
2 0.00062 0.0005 0.00054 0.00044 0.00044
4 0.00116 0.0011 0.00102 0.00136 0.0012
6 0.0025800000000000003 0.00319 0.00348 0.0027400000000000002 0.0022400000000000002
8 0.0052 0.00613 0.005679999999999999 0.00491 0.00385
10 0.00885 0.015790000000000002 0.0109 0.00866 0.0074800000000000005
12 0.019289999999999998 0.05682 0.03491 0.018539999999999997 0.01678
14 0.02493 0.19501 0.11558 0.02478 0.02093
16 0.0174725 0.9397804999999999 0.5905433 0.0173946 0.013228799999999999
18 0.026475299999999997 5.5289686 2.7713896 0.0450876 0.019954799999999998
20 0.0303999 17.8339701 15.151060900000001 0.053468199999999994 0.0213462
22 0.0361928 93.5265318 63.202983999999994 0.4709241 0.0236965
24 0.0465848 173.0084853 131.2661095 0.8468013 0.028845499999999996
26 0.0621262 254.1396709 158.1921863 7.7303152 0.0349849
28 0.0893843 193.984484 252.4555145 13.689453799999999 0.0415291
30 0.12212959999999999 268.0178294 369.4049069 86.0668293 0.049452199999999995
32 0.18286303571428572 464.37377285714285 512.6904023214286 129.9838444642857 0.05722558139534884
